Positively Hyperbolic Varieties, Tropicalization, and Positroids

A variety of codimension $c$ in complex affine space is called positively hyperbolic if the imaginary part of any point in it does not lie in any positive linear subspace of dimension $c$. Positively hyperbolic hypersurfaces are defined by stable polynomials. We give a new characterization of positively hyperbolic varieties using sign variations, and show that they are equivalently defined by being hyperbolic with respect to the positive part of the Grassmannian, in the sense of Shamovich and Vinnikov. We prove that positively hyperbolic projective varieties have tropicalizations that are locally subfans of the type $A$ hyperplane arrangement defined by $x_i = x_j$, in which the maximal cones satisfy a non-crossing condition. This gives new proofs of some results of Choe--Oxley--Sokal--Wagner and Br\"and\'en on Newton polytopes and tropicalizations of stable polynomials. We settle the question of which tropical varieties can be obtained as tropicalizations of positively hyperbolic varieties in the case of tropical toric varieties, constant-coefficient tropical curves, and Bergman fans. Along the way, we also give a new characterization of positroids in terms of a non-crossing condition on their Bergman fans.

==> PIX/subdivision.tikz <==
\definecolor{ubqqys}{rgb}{0.29411764705882354,0.,0.5098039215686274}
\begin{tikzpicture}[line cap=round,line join=round,>=triangle 45,x=1.0cm,y=1.0cm]
\clip(-2.2181529617758646,-1.4959941032742594) rectangle (9.936385044016705,5.911394153086106);
\fill[line width=0.8pt,color=ubqqys] (0.,0.) -- (6.,0.) -- (3.,5.196152422706633) -- cycle;
\fill[line width=0.8pt,color=ubqqys] (0.,0.) -- (2.,0.) -- (1.,1.7320508075688776) -- cycle;
\fill[line width=0.8pt,color=ubqqys] (2.,0.) -- (4.,0.) -- (3.,1.7320508075688776) -- cycle;
\fill[line width=0.8pt,color=ubqqys] (4.,0.) -- (6.,0.) -- (5.,1.7320508075688776) -- cycle;
\fill[line width=0.8pt,color=ubqqys] (1.0039462642880144,1.714638577501131) -- (2.9991251444841533,1.7375716680780982) -- (1.9816750653591413,3.45398071813366) -- cycle;
\fill[line width=0.8pt,color=ubqqys] (2.9991251444841533,1.7375716680780982) -- (4.994304024680292,1.7261051227896147) -- (4.006644904095694,3.4597139907779013) -- cycle;
\fill[line width=0.8pt,color=ubqqys] (1.9816750653591413,3.45398071813366) -- (4.006644904095694,3.4597139907779013) -- (2.989194824970683,5.210522676698913) -- cycle;
\draw [line width=0.8pt,color=ubqqys] (1.0039462642880144,1.714638577501131)-- (2.9991251444841533,1.7375716680780982);
\draw [line width=0.8pt,color=ubqqys] (2.9991251444841533,1.7375716680780982)-- (1.9816750653591413,3.45398071813366);
\draw [line width=0.8pt,color=ubqqys] (1.9816750653591413,3.45398071813366)-- (1.0039462642880144,1.714638577501131);
\draw [line width=0.8pt,color=ubqqys] (2.9991251444841533,1.7375716680780982)-- (4.994304024680292,1.7261051227896147);
\draw [line width=0.8pt,color=ubqqys] (4.994304024680292,1.7261051227896147)-- (4.006644904095694,3.4597139907779013);
\draw [line width=0.8pt,color=ubqqys] (4.006644904095694,3.4597139907779013)-- (2.9991251444841533,1.7375716680780982);
\draw [line width=0.8pt,color=ubqqys] (1.9816750653591413,3.45398071813366)-- (4.006644904095694,3.4597139907779013);
\draw [line width=0.8pt,color=ubqqys] (4.006644904095694,3.4597139907779013)-- (2.989194824970683,5.210522676698913);
\draw [line width=0.8pt,color=ubqqys] (2.989194824970683,5.210522676698913)-- (1.9816750653591413,3.45398071813366);
\begin{scriptsize}
\draw [fill=ubqqys] (0.,0.) circle (2.5pt);
\draw[color=ubqqys] (0.017823369478428667,-0.17160812245441082) node {0};
\draw [fill=ubqqys] (6.,0.) circle (2.5pt);
\draw[color=ubqqys] (6.083625827086229,0.2067878720655459) node {0};
\draw [fill=ubqqys] (1.0039462642880144,1.714638577501131) circle (2.5pt);
\draw[color=ubqqys] (0.728749177364409,1.9153031200495931) node {-2};
\draw [fill=ubqqys] (2.9991251444841533,1.7375716680780982) circle (2.5pt);
\draw[color=ubqqys] (3.228456050253824,1.9497027559150437) node {-3};
\draw [fill=ubqqys] (4.994304024680292,1.7261051227896147) circle (2.5pt);
\draw[color=ubqqys] (5.1319025681420944,1.9267696653380766) node {-2};
\draw [fill=ubqqys] (1.9816750653591413,3.45398071813366) circle (2.5pt);
\draw[color=ubqqys] (1.7492717080394455,3.681151094476058) node {-2};
\draw [fill=ubqqys] (4.006644904095694,3.4597139907779013) circle (2.5pt);
\draw[color=ubqqys] (4.122846582755542,3.6696845491875743) node {-2};
\draw [fill=ubqqys] (2.989194824970683,5.210522676698913) circle (2.5pt);
\draw[color=ubqqys] (3.0679244162150545,5.424065978325555) node {0};
\draw [fill=ubqqys] (2.,0.) circle (2.5pt);
\draw[color=ubqqys] (1.921269887366699,-0.18307466774289433) node {-2};
\draw [fill=ubqqys] (4.,0.) circle (2.5pt);
\draw[color=ubqqys] (3.904982222274354,-0.21747430360834497) node {-2};
\end{scriptsize}
\end{tikzpicture}
